Spectral Energy Distribution profiles from AGN accretion disc in multi-gap setup

Spectral Energy Distribution (SED) of the broad-band continuum emission from black-hole accretion discs can serve as a tool to measure parameters of the central body and constrain the geometry of the inner accretion flow. We focus on the case of an active galactic nucleus (AGN), with an accretion disc dominating the UV/optical bands. We parameterize the changes in the thermal and power-law components, which can reveal the diminution of the emissivity. To this end we explore the effects of gaps in the accretion disc and the emerging SED that can be caused by the presence of either (i) the inner, optically thin, radiatively inefficient hot flow; (ii) a secondary black hole embedded within the accretion disc; or (iii) a combination of both components. We suggest that the resulting changes in the SED of the underlying continuum can help us to understand some departures from the standard-disc scenario. We estimate that the data required for such a project must be sampled in detail over the far-UV to soft X-ray bands during the interval of about a month corresponding to the characteristic variability timescale of an AGN. Detecting a gap at intermediate radii of a few 100 gravitational radii would require quality photometry with uncertainties up to $\sim$ 1%. The presence of the central cavity in the standard disc can be recovered in UV photometric data with an accuracy of 5% and better. We show the effect of the intrinsic reddening of the source and demonstrate when it can be disentangled.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
